ParseBench-2: Severity-Aware Evaluation of Document Parsing

Document-parsing metrics can give high scores to outputs that change important facts and penalize changes that preserve meaning. People can often judge these consequences more easily than they can design a metric to measure them. We introduce a method for developing parsing metrics from severity policies that specify how each error type should affect the score. We express these policies through test scenarios that specify how a metric should behave. We then optimize the metric implementations against these fixed expectations, using coding agents to refine comparison rules, error detectors and weights under human review. This makes stated human priorities an explicit objective of metric design. We apply this method in ParseBench-2, a comprehensive document-parsing benchmark that combines broad capability coverage with metrics calibrated to error severity. It covers 4,317 pages across six dimensions of parsing quality: text, formatting, tables, charts, visual grounding, and forms. We use detailed annotations and targeted difficult cases to check for changed facts, broken structural relationships, and missing content. We take the lower of a parsing score that measures content recovery and a severity cap that penalizes detected errors, so recovering most of a page cannot hide a serious error. Across six severity test suites, our metrics more closely match the expert judgments expressed by the scenario targets than existing metrics and penalize at most 3.4% of the tested benign variations. We conduct a comprehensive evaluation spanning frontier vision-language models, specialized document parsers and open-weight systems, comparing their overall rankings, performance across parsing capabilities and tradeoffs between accuracy and cost.

==> chart_tol_labeled.dat <==
p score P F crit maj
370.00 0.8333 0.8333 0.9000 1 0
370.25 0.8333 0.8333 0.9000 1 0
370.50 0.8333 0.8333 0.9000 1 0
370.75 0.8333 0.8333 0.9000 1 0
371.00 0.8333 0.8333 0.9000 1 0
371.25 0.8333 0.8333 0.9000 1 0
371.50 0.8333 0.8333 0.9000 1 0
371.75 0.8333 0.8333 0.9000 1 0
372.00 0.8333 0.8333 0.9000 1 0
372.25 0.8333 0.8333 0.9000 1 0
372.50 0.8333 0.8333 0.9000 1 0
372.75 0.8333 0.8333 0.9000 1 0
373.00 0.8333 0.8333 0.9000 1 0
373.25 0.8333 0.8333 0.9000 1 0
373.50 0.8333 0.8333 0.9000 1 0
373.75 0.8333 0.8333 0.9000 1 0
374.00 0.8333 0.8333 0.9000 1 0
374.25 0.8333 0.8333 0.9000 1 0
374.50 0.8333 0.8333 0.9000 1 0
374.75 0.8333 0.8333 0.9000 1 0
375.00 0.8333 0.8333 0.9000 1 0
375.25 0.8333 0.8333 0.9000 1 0
375.50 0.8333 0.8333 0.9000 1 0
375.75 0.8333 0.8333 0.9000 1 0
376.00 0.8333 0.8333 0.9000 1 0
376.25 0.8333 0.8333 0.9000 1 0
376.50 0.8333 0.8333 0.9000 1 0
376.75 0.8333 0.8333 0.9000 1 0
377.00 0.8333 0.8333 0.9000 1 0
377.25 0.8333 0.8333 0.9000 1 0
377.50 0.8333 0.8333 0.9000 1 0
377.75 0.8333 0.8333 0.9000 1 0
378.00 0.8333 0.8333 0.9000 1 0
378.25 0.8333 0.8333 0.9000 1 0
378.50 0.8333 0.8333 0.9000 1 0
378.75 0.8333 0.8333 0.9000 1 0
379.00 0.8333 0.8333 0.9000 1 0
379.25 0.8333 0.8333 0.9000 1 0
379.50 0.8333 0.8333 0.9000 1 0
379.75 0.8333 0.8333 0.9000 1 0
380.00 0.8333 0.8333 0.9000 1 0
380.25 0.8333 0.8333 0.9000 1 0
380.50 0.8333 0.8333 0.9000 1 0
380.75 0.8333 0.8333 0.9000 1 0
381.00 0.8333 0.8333 0.9000 1 0
381.25 0.8333 0.8333 0.9000 1 0
381.50 0.8333 0.8333 0.9000 1 0
381.75 0.8333 0.8333 0.9000 1 0
382.00 0.8333 0.8333 0.9000 1 0
382.25 0.8333 0.8333 0.9000 1 0
382.50 0.8333 0.8333 0.9000 1 0
382.75 0.8333 0.8333 0.9000 1 0
383.00 0.8333 0.8333 0.9000 1 0
383.25 0.8333 0.8333 0.9000 1 0
383.50 0.8333 0.8333 0.9000 1 0
383.75 0.8333 0.8333 0.9000 1 0
384.00 0.8333 0.8333 0.9000 1 0
384.25 0.8333 0.8333 0.9000 1 0
384.50 0.8333 0.8333 0.9000 1 0
384.75 0.8333 0.8333 0.9000 1 0
385.00 0.8333 0.8333 0.9000 1 0
385.25 0.8333 0.8333 0.9000 1 0
385.50 0.8333 0.8333 0.9000 1 0
385.75 0.8333 0.8333 0.9000 1 0
386.00 0.8333 0.8333 0.9000 1 0
386.25 0.8333 0.8333 0.9000 1 0
386.50 0.8333 0.8333 0.9000 1 0
386.75 0.8333 0.8333 0.9000 1 0
387.00 0.8333 0.8333 0.9000 1 0
387.25 0.8333 0.8333 0.9000 1 0
387.50 0.8333 0.8333 0.9000 1 0
387.75 0.8333 0.8333 0.9000 1 0
388.00 0.8333 0.8333 0.9000 1 0
388.25 0.8333 0.8333 0.9000 1 0
388.50 0.8333 0.8333 0.9000 1 0
388.75 0.8333 0.8333 0.9000 1 0
389.00 0.8333 0.8333 0.9000 1 0
389.25 0.8333 0.8333 0.9000 1 0
389.50 0.8333 0.8333 0.9000 1 0
389.75 0.8333 0.8333 0.9000 1 0
390.00 0.8333 0.8333 0.9000 1 0
390.25 0.8333 0.8333 0.9000 1 0
390.50 0.8333 0.8333 0.9000 1 0
390.75 0.8333 0.8333 0.9000 1 0
391.00 0.8333 0.8333 0.9000 1 0
391.25 0.8333 0.8333 0.9000 1 0
391.50 0.8333 0.8333 0.9000 1 0
391.75 0.8333 0.8333 0.9000 1 0
392.00 0.8333 0.8333 0.9000 1 0
392.25 0.8333 0.8333 0.9000 1 0
392.50 0.8333 0.8333 0.9000 1 0
392.75 0.8333 0.8333 0.9000 1 0
393.00 0.8333 0.8333 0.9000 1 0
393.25 0.8333 0.8333 0.9000 1 0
393.50 0.8333 0.8333 0.9000 1 0
393.75 0.8333 0.8333 0.9000 1 0
394.00 0.8333 0.8333 0.9000 1 0
394.25 0.8333 0.8333 0.9000 1 0
394.50 0.8333 0.8333 0.9000 1 0
394.75 0.8333 0.8333 0.9000 1 0
395.00 0.8333 0.8333 0.9000 1 0
395.25 0.8333 0.8333 0.9000 1 0
395.50 0.8333 0.8333 0.9000 1 0
395.75 0.8333 0.8333 0.9000 1 0
396.00 0.8333 0.8333 0.9000 1 0
396.25 0.8333 0.8333 0.9000 1 0
396.50 0.8333 0.8333 0.9000 1 0
396.75 0.8333 0.8333 0.9000 1 0
397.00 0.8333 0.8333 0.9000 1 0
397.25 0.8333 0.8333 0.9000 1 0
397.50 0.8333 0.8333 0.9000 1 0
397.75 0.8333 0.8333 0.9000 1 0
398.00 0.8333 0.8333 0.9000 1 0
398.25 0.8333 0.8333 0.9000 1 0
398.50 0.8333 0.8333 0.9000 1 0
398.75 0.8333 0.8333 0.9000 1 0
399.00 0.8333 0.8333 0.9000 1 0
399.25 0.8333 0.8333 0.9000 1 0
399.50 0.8333 0.8333 0.9000 1 0
399.75 0.8333 0.8333 0.9000 1 0
400.00 0.8333 0.8333 0.9000 1 0
400.25 0.8359 0.8359 0.9500 0 1
400.50 0.8409 0.8409 0.9500 0 1
400.75 0.8460 0.8460 0.9500 0 1
401.00 0.8510 0.8510 0.9500 0 1
401.25 0.8561 0.8561 0.9500 0 1
401.50 0.8611 0.8611 0.9500 0 1
401.75 0.8662 0.8662 0.9500 0 1
402.00 0.8712 0.8712 0.9500 0 1
402.25 0.8763 0.8763 0.9500 0 1
402.50 0.8813 0.8813 0.9500 0 1
402.75 0.8864 0.8864 0.9500 0 1
403.00 0.8914 0.8914 0.9500 0 1
403.25 0.8965 0.8965 0.9500 0 1
403.50 0.9015 0.9015 0.9500 0 1
403.75 0.9066 0.9066 0.9500 0 1
404.00 0.9116 0.9116 0.9500 0 1
404.25 0.9167 0.9167 0.9500 0 1
404.50 0.9217 0.9217 0.9500 0 1
404.75 0.9268 0.9268 0.9500 0 1
405.00 0.9318 0.9318 0.9500 0 1
405.25 0.9369 0.9369 0.9500 0 1
405.50 0.9419 0.9419 0.9500 0 1
405.75 0.9470 0.9470 0.9500 0 1
406.00 0.9500 0.9520 0.9500 0 1
406.25 0.9500 0.9571 0.9500 0 1
406.50 0.9500 0.9621 0.9500 0 1
406.75 0.9500 0.9672 0.9500 0 1
407.00 0.9500 0.9722 0.9500 0 1
407.25 0.9500 0.9773 0.9500 0 1
407.50 0.9500 0.9823 0.9500 0 1
407.75 0.9500 0.9874 0.9500 0 1
408.00 0.9500 0.9924 0.9500 0 1
408.25 0.9500 0.9975 0.9500 0 1
408.50 1.0000 1.0000 1.0000 0 0
408.75 1.0000 1.0000 1.0000 0 0
409.00 1.0000 1.0000 1.0000 0 0
409.25 1.0000 1.0000 1.0000 0 0
409.50 1.0000 1.0000 1.0000 0 0
409.75 1.0000 1.0000 1.0000 0 0
410.00 1.0000 1.0000 1.0000 0 0
410.25 1.0000 1.0000 1.0000 0 0
410.50 1.0000 1.0000 1.0000 0 0
410.75 1.0000 1.0000 1.0000 0 0
411.00 1.0000 1.0000 1.0000 0 0
411.25 1.0000 1.0000 1.0000 0 0
411.50 1.0000 1.0000 1.0000 0 0
411.75 1.0000 1.0000 1.0000 0 0
412.00 1.0000 1.0000 1.0000 0 0
412.25 1.0000 1.0000 1.0000 0 0
412.50 1.0000 1.0000 1.0000 0 0
412.75 1.0000 1.0000 1.0000 0 0
413.00 1.0000 1.0000 1.0000 0 0
413.25 1.0000 1.0000 1.0000 0 0
413.50 1.0000 1.0000 1.0000 0 0
413.75 1.0000 1.0000 1.0000 0 0
414.00 1.0000 1.0000 1.0000 0 0
414.25 1.0000 1.0000 1.0000 0 0
414.50 1.0000 1.0000 1.0000 0 0
414.75 1.0000 1.0000 1.0000 0 0
415.00 1.0000 1.0000 1.0000 0 0
415.25 1.0000 1.0000 1.0000 0 0
415.50 1.0000 1.0000 1.0000 0 0
415.75 1.0000 1.0000 1.0000 0 0
416.00 1.0000 1.0000 1.0000 0 0
416.25 1.0000 1.0000 1.0000 0 0
416.50 1.0000 1.0000 1.0000 0 0
416.75 0.9500 0.9984 0.9500 0 1
417.00 0.9500 0.9934 0.9500 0 1
417.25 0.9500 0.9885 0.9500 0 1
417.50 0.9500 0.9835 0.9500 0 1
417.75 0.9500 0.9786 0.9500 0 1
418.00 0.9500 0.9737 0.9500 0 1
418.25 0.9500 0.9688 0.9500 0 1
418.50 0.9500 0.9639 0.9500 0 1
418.75 0.9500 0.9590 0.9500 0 1
419.00 0.9500 0.9541 0.9500 0 1
419.25 0.9492 0.9492 0.9500 0 1
419.50 0.9443 0.9443 0.9500 0 1
419.75 0.9394 0.9394 0.9500 0 1
420.00 0.9345 0.9345 0.9500 0 1
420.25 0.9297 0.9297 0.9500 0 1
420.50 0.9248 0.9248 0.9500 0 1
420.75 0.9199 0.9199 0.9500 0 1
421.00 0.9151 0.9151 0.9500 0 1
421.25 0.9102 0.9102 0.9500 0 1
421.50 0.9054 0.9054 0.9500 0 1
421.75 0.9006 0.9006 0.9500 0 1
422.00 0.8957 0.8957 0.9500 0 1
422.25 0.8909 0.8909 0.9500 0 1
422.50 0.8861 0.8861 0.9500 0 1
422.75 0.8813 0.8813 0.9500 0 1
423.00 0.8765 0.8765 0.9500 0 1
423.25 0.8717 0.8717 0.9500 0 1
423.50 0.8669 0.8669 0.9500 0 1
423.75 0.8621 0.8621 0.9500 0 1
424.00 0.8573 0.8573 0.9500 0 1
424.25 0.8525 0.8525 0.9500 0 1
424.50 0.8478 0.8478 0.9500 0 1
424.75 0.8430 0.8430 0.9500 0 1
425.00 0.8382 0.8382 0.9500 0 1
425.25 0.8335 0.8335 0.9500 0 1
425.50 0.8333 0.8333 0.9000 1 0
425.75 0.8333 0.8333 0.9000 1 0
426.00 0.8333 0.8333 0.9000 1 0
426.25 0.8333 0.8333 0.9000 1 0
426.50 0.8333 0.8333 0.9000 1 0
426.75 0.8333 0.8333 0.9000 1 0
427.00 0.8333 0.8333 0.9000 1 0
427.25 0.8333 0.8333 0.9000 1 0
427.50 0.8333 0.8333 0.9000 1 0
427.75 0.8333 0.8333 0.9000 1 0
428.00 0.8333 0.8333 0.9000 1 0
428.25 0.8333 0.8333 0.9000 1 0
428.50 0.8333 0.8333 0.9000 1 0
428.75 0.8333 0.8333 0.9000 1 0
429.00 0.8333 0.8333 0.9000 1 0
429.25 0.8333 0.8333 0.9000 1 0
429.50 0.8333 0.8333 0.9000 1 0
429.75 0.8333 0.8333 0.9000 1 0
430.00 0.8333 0.8333 0.9000 1 0
430.25 0.8333 0.8333 0.9000 1 0
430.50 0.8333 0.8333 0.9000 1 0
430.75 0.8333 0.8333 0.9000 1 0
431.00 0.8333 0.8333 0.9000 1 0
431.25 0.8333 0.8333 0.9000 1 0
431.50 0.8333 0.8333 0.9000 1 0
431.75 0.8333 0.8333 0.9000 1 0
432.00 0.8333 0.8333 0.9000 1 0
432.25 0.8333 0.8333 0.9000 1 0
432.50 0.8333 0.8333 0.9000 1 0
432.75 0.8333 0.8333 0.9000 1 0
433.00 0.8333 0.8333 0.9000 1 0
433.25 0.8333 0.8333 0.9000 1 0
433.50 0.8333 0.8333 0.9000 1 0
433.75 0.8333 0.8333 0.9000 1 0
434.00 0.8333 0.8333 0.9000 1 0
434.25 0.8333 0.8333 0.9000 1 0
434.50 0.8333 0.8333 0.9000 1 0
434.75 0.8333 0.8333 0.9000 1 0
435.00 0.8333 0.8333 0.9000 1 0
435.25 0.8333 0.8333 0.9000 1 0
435.50 0.8333 0.8333 0.9000 1 0
435.75 0.8333 0.8333 0.9000 1 0
436.00 0.8333 0.8333 0.9000 1 0
436.25 0.8333 0.8333 0.9000 1 0
436.50 0.8333 0.8333 0.9000 1 0
436.75 0.8333 0.8333 0.9000 1 0
437.00 0.8333 0.8333 0.9000 1 0
437.25 0.8333 0.8333 0.9000 1 0
437.50 0.8333 0.8333 0.9000 1 0
437.75 0.8333 0.8333 0.9000 1 0
438.00 0.8333 0.8333 0.9000 1 0
438.25 0.8333 0.8333 0.9000 1 0
438.50 0.8333 0.8333 0.9000 1 0
438.75 0.8333 0.8333 0.9000 1 0
439.00 0.8333 0.8333 0.9000 1 0
439.25 0.8333 0.8333 0.9000 1 0
439.50 0.8333 0.8333 0.9000 1 0
439.75 0.8333 0.8333 0.9000 1 0
440.00 0.8333 0.8333 0.9000 1 0
440.25 0.8333 0.8333 0.9000 1 0
440.50 0.8333 0.8333 0.9000 1 0
440.75 0.8333 0.8333 0.9000 1 0
441.00 0.8333 0.8333 0.9000 1 0
441.25 0.8333 0.8333 0.9000 1 0
441.50 0.8333 0.8333 0.9000 1 0
441.75 0.8333 0.8333 0.9000 1 0
442.00 0.8333 0.8333 0.9000 1 0
442.25 0.8333 0.8333 0.9000 1 0
442.50 0.8333 0.8333 0.9000 1 0
442.75 0.8333 0.8333 0.9000 1 0
443.00 0.8333 0.8333 0.9000 1 0
443.25 0.8333 0.8333 0.9000 1 0
443.50 0.8333 0.8333 0.9000 1 0
443.75 0.8333 0.8333 0.9000 1 0
444.00 0.8333 0.8333 0.9000 1 0
444.25 0.8333 0.8333 0.9000 1 0
444.50 0.8333 0.8333 0.9000 1 0
444.75 0.8333 0.8333 0.9000 1 0
445.00 0.8333 0.8333 0.9000 1 0
445.25 0.8333 0.8333 0.9000 1 0
445.50 0.8333 0.8333 0.9000 1 0
445.75 0.8333 0.8333 0.9000 1 0
446.00 0.8333 0.8333 0.9000 1 0
446.25 0.8333 0.8333 0.9000 1 0
446.50 0.8333 0.8333 0.9000 1 0
446.75 0.8333 0.8333 0.9000 1 0
447.00 0.8333 0.8333 0.9000 1 0
447.25 0.8333 0.8333 0.9000 1 0
447.50 0.8333 0.8333 0.9000 1 0
447.75 0.8333 0.8333 0.9000 1 0
448.00 0.8333 0.8333 0.9000 1 0
448.25 0.8333 0.8333 0.9000 1 0
448.50 0.8333 0.8333 0.9000 1 0
448.75 0.8333 0.8333 0.9000 1 0
449.00 0.8333 0.8333 0.9000 1 0
449.25 0.8333 0.8333 0.9000 1 0
449.50 0.8333 0.8333 0.9000 1 0
449.75 0.8333 0.8333 0.9000 1 0
450.00 0.8333 0.8333 0.9000 1 0
450.25 0.8333 0.8333 0.9000 1 0
450.50 0.8333 0.8333 0.9000 1 0
450.75 0.8333 0.8333 0.9000 1 0
451.00 0.8333 0.8333 0.9000 1 0
451.25 0.8333 0.8333 0.9000 1 0
451.50 0.8333 0.8333 0.9000 1 0
451.75 0.8333 0.8333 0.9000 1 0
452.00 0.8333 0.8333 0.9000 1 0
452.25 0.8333 0.8333 0.9000 1 0
452.50 0.8333 0.8333 0.9000 1 0
452.75 0.8333 0.8333 0.9000 1 0
453.00 0.8333 0.8333 0.9000 1 0
453.25 0.8333 0.8333 0.9000 1 0
453.50 0.8333 0.8333 0.9000 1 0
453.75 0.8333 0.8333 0.9000 1 0
454.00 0.8333 0.8333 0.9000 1 0
454.25 0.8333 0.8333 0.9000 1 0
454.50 0.8333 0.8333 0.9000 1 0
454.75 0.8333 0.8333 0.9000 1 0
455.00 0.8333 0.8333 0.9000 1 0


==> chart_tol_nu.dat <==
x nu
0.00 1.0000
0.05 1.0000
0.10 1.0000
0.15 1.0000
0.20 1.0000
0.25 1.0000
0.30 1.0000
0.35 1.0000
0.40 1.0000
0.45 1.0000
0.50 1.0000
0.55 1.0000
0.60 1.0000
0.65 1.0000
0.70 1.0000
0.75 1.0000
0.80 1.0000
0.85 1.0000
0.90 1.0000
0.95 1.0000
1.00 1.0000
1.05 0.9750
1.10 0.9500
1.15 0.9250
1.20 0.9000
1.25 0.8750
1.30 0.8500
1.35 0.8250
1.40 0.8000
1.45 0.7750
1.50 0.7500
1.55 0.7250
1.60 0.7000
1.65 0.6750
1.70 0.6500
1.75 0.6250
1.80 0.6000
1.85 0.5750
1.90 0.5500
1.95 0.5250
2.00 0.5000
2.05 0.4750
2.10 0.4500
2.15 0.4250
2.20 0.4000
2.25 0.3750
2.30 0.3500
2.35 0.3250
2.40 0.3000
2.45 0.2750
2.50 0.2500
2.55 0.2250
2.60 0.2000
2.65 0.1750
2.70 0.1500
2.75 0.1250
2.80 0.1000
2.85 0.0750
2.90 0.0500
2.95 0.0250
3.00 0.0000
3.05 0.0000
3.10 0.0000
3.15 0.0000
3.20 0.0000
3.25 0.0000
3.30 0.0000
3.35 0.0000
3.40 0.0000
3.45 0.0000
3.50 0.0000
3.55 0.0000
3.60 0.0000
3.65 0.0000
3.70 0.0000
3.75 0.0000
3.80 0.0000
3.85 0.0000
3.90 0.0000
3.95 0.0000
4.00 0.0000


==> chart_tol_unlabeled.dat <==
p score P F crit maj
370.00 0.8333 0.8333 0.9000 1 0
370.25 0.8333 0.8333 0.9000 1 0
370.50 0.8333 0.8333 0.9000 1 0
370.75 0.8333 0.8333 0.9000 1 0
371.00 0.8333 0.8333 0.9000 1 0
371.25 0.8333 0.8333 0.9000 1 0
371.50 0.8333 0.8333 0.9000 1 0
371.75 0.8333 0.8333 0.9000 1 0
372.00 0.8333 0.8333 0.9000 1 0
372.25 0.8333 0.8333 0.9000 1 0
372.50 0.8333 0.8333 0.9000 1 0
372.75 0.8333 0.8333 0.9000 1 0
373.00 0.8333 0.8333 0.9000 1 0
373.25 0.8333 0.8333 0.9000 1 0
373.50 0.8333 0.8333 0.9000 1 0
373.75 0.8333 0.8333 0.9000 1 0
374.00 0.8333 0.8333 0.9000 1 0
374.25 0.8333 0.8333 0.9000 1 0
374.50 0.8333 0.8333 0.9000 1 0
374.75 0.8333 0.8333 0.9000 1 0
375.00 0.8333 0.8333 0.9000 1 0
375.25 0.8333 0.8333 0.9000 1 0
375.50 0.8333 0.8333 0.9000 1 0
375.75 0.8333 0.8333 0.9000 1 0
376.00 0.8333 0.8333 0.9000 1 0
376.25 0.8333 0.8333 0.9000 1 0
376.50 0.8333 0.8333 0.9000 1 0
376.75 0.8333 0.8333 0.9000 1 0
377.00 0.8333 0.8333 0.9000 1 0
377.25 0.8333 0.8333 0.9000 1 0
377.50 0.8333 0.8333 0.9000 1 0
377.75 0.8333 0.8333 0.9000 1 0
378.00 0.8333 0.8333 0.9000 1 0
378.25 0.8333 0.8333 0.9000 1 0
378.50 0.8333 0.8333 0.9000 1 0
378.75 0.8333 0.8333 0.9000 1 0
379.00 0.8333 0.8333 0.9000 1 0
379.25 0.8333 0.8333 0.9000 1 0
379.50 0.8333 0.8333 0.9000 1 0
379.75 0.8333 0.8333 0.9000 1 0
380.00 0.8333 0.8333 0.9000 1 0
380.25 0.8333 0.8333 0.9000 1 0
380.50 0.8333 0.8333 0.9000 1 0
380.75 0.8333 0.8333 0.9000 1 0
381.00 0.8333 0.8333 0.9000 1 0
381.25 0.8333 0.8333 0.9000 1 0
381.50 0.8333 0.8333 0.9000 1 0
381.75 0.8333 0.8333 0.9000 1 0
382.00 0.8333 0.8333 0.9000 1 0
382.25 0.8333 0.8333 0.9000 1 0
382.50 0.8333 0.8333 0.9000 1 0
382.75 0.8333 0.8333 0.9000 1 0
383.00 0.8333 0.8333 0.9000 1 0
383.25 0.8333 0.8333 0.9000 1 0
383.50 0.8333 0.8333 0.9000 1 0
383.75 0.8333 0.8333 0.9000 1 0
384.00 0.8333 0.8333 0.9000 1 0
384.25 0.8333 0.8333 0.9000 1 0
384.50 0.8333 0.8333 0.9000 1 0
384.75 0.8333 0.8333 0.9000 1 0
385.00 0.8333 0.8333 0.9000 1 0
385.25 0.8338 0.8338 0.9500 0 1
385.50 0.8361 0.8361 0.9500 0 1
385.75 0.8384 0.8384 0.9500 0 1
386.00 0.8407 0.8407 0.9500 0 1
386.25 0.8429 0.8429 0.9500 0 1
386.50 0.8452 0.8452 0.9500 0 1
386.75 0.8475 0.8475 0.9500 0 1
387.00 0.8498 0.8498 0.9500 0 1
387.25 0.8521 0.8521 0.9500 0 1
387.50 0.8544 0.8544 0.9500 0 1
387.75 0.8567 0.8567 0.9500 0 1
388.00 0.8590 0.8590 0.9500 0 1
388.25 0.8613 0.8613 0.9500 0 1
388.50 0.8636 0.8636 0.9500 0 1
388.75 0.8658 0.8658 0.9500 0 1
389.00 0.8681 0.8681 0.9500 0 1
389.25 0.8704 0.8704 0.9500 0 1
389.50 0.8727 0.8727 0.9500 0 1
389.75 0.8750 0.8750 0.9500 0 1
390.00 0.8773 0.8773 0.9500 0 1
390.25 0.8796 0.8796 0.9500 0 1
390.50 0.8819 0.8819 0.9500 0 1
390.75 0.8842 0.8842 0.9500 0 1
391.00 0.8864 0.8864 0.9500 0 1
391.25 0.8887 0.8887 0.9500 0 1
391.50 0.8910 0.8910 0.9500 0 1
391.75 0.8933 0.8933 0.9500 0 1
392.00 0.8956 0.8956 0.9500 0 1
392.25 0.8979 0.8979 0.9500 0 1
392.50 0.9002 0.9002 0.9500 0 1
392.75 0.9025 0.9025 0.9500 0 1
393.00 0.9048 0.9048 0.9500 0 1
393.25 0.9071 0.9071 0.9500 0 1
393.50 0.9093 0.9093 0.9500 0 1
393.75 0.9116 0.9116 0.9500 0 1
394.00 0.9139 0.9139 0.9500 0 1
394.25 0.9162 0.9162 0.9500 0 1
394.50 0.9185 0.9185 0.9500 0 1
394.75 0.9208 0.9208 0.9500 0 1
395.00 0.9231 0.9231 0.9500 0 1
395.25 0.9254 0.9254 0.9500 0 1
395.50 0.9277 0.9277 0.9500 0 1
395.75 0.9299 0.9299 0.9500 0 1
396.00 0.9322 0.9322 0.9500 0 1
396.25 0.9345 0.9345 0.9500 0 1
396.50 0.9368 0.9368 0.9500 0 1
396.75 0.9391 0.9391 0.9500 0 1
397.00 0.9414 0.9414 0.9500 0 1
397.25 0.9437 0.9437 0.9500 0 1
397.50 0.9460 0.9460 0.9500 0 1
397.75 0.9483 0.9483 0.9500 0 1
398.00 0.9500 0.9505 0.9500 0 1
398.25 0.9500 0.9528 0.9500 0 1
398.50 0.9500 0.9551 0.9500 0 1
398.75 0.9500 0.9574 0.9500 0 1
399.00 0.9500 0.9597 0.9500 0 1
399.25 0.9500 0.9620 0.9500 0 1
399.50 0.9500 0.9643 0.9500 0 1
399.75 0.9500 0.9666 0.9500 0 1
400.00 0.9500 0.9689 0.9500 0 1
400.25 0.9500 0.9712 0.9500 0 1
400.50 0.9500 0.9734 0.9500 0 1
400.75 0.9500 0.9757 0.9500 0 1
401.00 0.9500 0.9780 0.9500 0 1
401.25 0.9500 0.9803 0.9500 0 1
401.50 0.9500 0.9826 0.9500 0 1
401.75 0.9500 0.9849 0.9500 0 1
402.00 0.9500 0.9872 0.9500 0 1
402.25 0.9500 0.9895 0.9500 0 1
402.50 0.9500 0.9918 0.9500 0 1
402.75 0.9500 0.9940 0.9500 0 1
403.00 0.9500 0.9963 0.9500 0 1
403.25 0.9500 0.9986 0.9500 0 1
403.50 1.0000 1.0000 1.0000 0 0
403.75 1.0000 1.0000 1.0000 0 0
404.00 1.0000 1.0000 1.0000 0 0
404.25 1.0000 1.0000 1.0000 0 0
404.50 1.0000 1.0000 1.0000 0 0
404.75 1.0000 1.0000 1.0000 0 0
405.00 1.0000 1.0000 1.0000 0 0
405.25 1.0000 1.0000 1.0000 0 0
405.50 1.0000 1.0000 1.0000 0 0
405.75 1.0000 1.0000 1.0000 0 0
406.00 1.0000 1.0000 1.0000 0 0
406.25 1.0000 1.0000 1.0000 0 0
406.50 1.0000 1.0000 1.0000 0 0
406.75 1.0000 1.0000 1.0000 0 0
407.00 1.0000 1.0000 1.0000 0 0
407.25 1.0000 1.0000 1.0000 0 0
407.50 1.0000 1.0000 1.0000 0 0
407.75 1.0000 1.0000 1.0000 0 0
408.00 1.0000 1.0000 1.0000 0 0
408.25 1.0000 1.0000 1.0000 0 0
408.50 1.0000 1.0000 1.0000 0 0
408.75 1.0000 1.0000 1.0000 0 0
409.00 1.0000 1.0000 1.0000 0 0
409.25 1.0000 1.0000 1.0000 0 0
409.50 1.0000 1.0000 1.0000 0 0
409.75 1.0000 1.0000 1.0000 0 0
410.00 1.0000 1.0000 1.0000 0 0
410.25 1.0000 1.0000 1.0000 0 0
410.50 1.0000 1.0000 1.0000 0 0
410.75 1.0000 1.0000 1.0000 0 0
411.00 1.0000 1.0000 1.0000 0 0
411.25 1.0000 1.0000 1.0000 0 0
411.50 1.0000 1.0000 1.0000 0 0
411.75 1.0000 1.0000 1.0000 0 0
412.00 1.0000 1.0000 1.0000 0 0
412.25 1.0000 1.0000 1.0000 0 0
412.50 1.0000 1.0000 1.0000 0 0
412.75 1.0000 1.0000 1.0000 0 0
413.00 1.0000 1.0000 1.0000 0 0
413.25 1.0000 1.0000 1.0000 0 0
413.50 1.0000 1.0000 1.0000 0 0
413.75 1.0000 1.0000 1.0000 0 0
414.00 1.0000 1.0000 1.0000 0 0
414.25 1.0000 1.0000 1.0000 0 0
414.50 1.0000 1.0000 1.0000 0 0
414.75 1.0000 1.0000 1.0000 0 0
415.00 1.0000 1.0000 1.0000 0 0
415.25 1.0000 1.0000 1.0000 0 0
415.50 1.0000 1.0000 1.0000 0 0
415.75 1.0000 1.0000 1.0000 0 0
416.00 1.0000 1.0000 1.0000 0 0
416.25 1.0000 1.0000 1.0000 0 0
416.50 1.0000 1.0000 1.0000 0 0
416.75 1.0000 1.0000 1.0000 0 0
417.00 1.0000 1.0000 1.0000 0 0
417.25 1.0000 1.0000 1.0000 0 0
417.50 1.0000 1.0000 1.0000 0 0
417.75 1.0000 1.0000 1.0000 0 0
418.00 1.0000 1.0000 1.0000 0 0
418.25 1.0000 1.0000 1.0000 0 0
418.50 1.0000 1.0000 1.0000 0 0
418.75 1.0000 1.0000 1.0000 0 0
419.00 1.0000 1.0000 1.0000 0 0
419.25 1.0000 1.0000 1.0000 0 0
419.50 1.0000 1.0000 1.0000 0 0
419.75 1.0000 1.0000 1.0000 0 0
420.00 1.0000 1.0000 1.0000 0 0
420.25 1.0000 1.0000 1.0000 0 0
420.50 1.0000 1.0000 1.0000 0 0
420.75 1.0000 1.0000 1.0000 0 0
421.00 1.0000 1.0000 1.0000 0 0
421.25 1.0000 1.0000 1.0000 0 0
421.50 1.0000 1.0000 1.0000 0 0
421.75 0.9500 0.9986 0.9500 0 1
422.00 0.9500 0.9963 0.9500 0 1
422.25 0.9500 0.9940 0.9500 0 1
422.50 0.9500 0.9918 0.9500 0 1
422.75 0.9500 0.9895 0.9500 0 1
423.00 0.9500 0.9872 0.9500 0 1
423.25 0.9500 0.9849 0.9500 0 1
423.50 0.9500 0.9826 0.9500 0 1
423.75 0.9500 0.9803 0.9500 0 1
424.00 0.9500 0.9780 0.9500 0 1
424.25 0.9500 0.9757 0.9500 0 1
424.50 0.9500 0.9734 0.9500 0 1
424.75 0.9500 0.9712 0.9500 0 1
425.00 0.9500 0.9689 0.9500 0 1
425.25 0.9500 0.9666 0.9500 0 1
425.50 0.9500 0.9643 0.9500 0 1
425.75 0.9500 0.9620 0.9500 0 1
426.00 0.9500 0.9597 0.9500 0 1
426.25 0.9500 0.9574 0.9500 0 1
426.50 0.9500 0.9551 0.9500 0 1
426.75 0.9500 0.9528 0.9500 0 1
427.00 0.9500 0.9505 0.9500 0 1
427.25 0.9483 0.9483 0.9500 0 1
427.50 0.9460 0.9460 0.9500 0 1
427.75 0.9437 0.9437 0.9500 0 1
428.00 0.9414 0.9414 0.9500 0 1
428.25 0.9391 0.9391 0.9500 0 1
428.50 0.9368 0.9368 0.9500 0 1
428.75 0.9345 0.9345 0.9500 0 1
429.00 0.9322 0.9322 0.9500 0 1
429.25 0.9299 0.9299 0.9500 0 1
429.50 0.9277 0.9277 0.9500 0 1
429.75 0.9254 0.9254 0.9500 0 1
430.00 0.9231 0.9231 0.9500 0 1
430.25 0.9208 0.9208 0.9500 0 1
430.50 0.9185 0.9185 0.9500 0 1
430.75 0.9162 0.9162 0.9500 0 1
431.00 0.9139 0.9139 0.9500 0 1
431.25 0.9116 0.9116 0.9500 0 1
431.50 0.9093 0.9093 0.9500 0 1
431.75 0.9071 0.9071 0.9500 0 1
432.00 0.9048 0.9048 0.9500 0 1
432.25 0.9025 0.9025 0.9500 0 1
432.50 0.9002 0.9002 0.9500 0 1
432.75 0.8979 0.8979 0.9500 0 1
433.00 0.8956 0.8956 0.9500 0 1
433.25 0.8933 0.8933 0.9500 0 1
433.50 0.8910 0.8910 0.9500 0 1
433.75 0.8887 0.8887 0.9500 0 1
434.00 0.8864 0.8864 0.9500 0 1
434.25 0.8842 0.8842 0.9500 0 1
434.50 0.8819 0.8819 0.9500 0 1
434.75 0.8796 0.8796 0.9500 0 1
435.00 0.8773 0.8773 0.9500 0 1
435.25 0.8750 0.8750 0.9500 0 1
435.50 0.8727 0.8727 0.9500 0 1
435.75 0.8704 0.8704 0.9500 0 1
436.00 0.8681 0.8681 0.9500 0 1
436.25 0.8658 0.8658 0.9500 0 1
436.50 0.8636 0.8636 0.9500 0 1
436.75 0.8613 0.8613 0.9500 0 1
437.00 0.8590 0.8590 0.9500 0 1
437.25 0.8567 0.8567 0.9500 0 1
437.50 0.8544 0.8544 0.9500 0 1
437.75 0.8521 0.8521 0.9500 0 1
438.00 0.8498 0.8498 0.9500 0 1
438.25 0.8475 0.8475 0.9500 0 1
438.50 0.8452 0.8452 0.9500 0 1
438.75 0.8429 0.8429 0.9500 0 1
439.00 0.8407 0.8407 0.9500 0 1
439.25 0.8384 0.8384 0.9500 0 1
439.50 0.8361 0.8361 0.9500 0 1
439.75 0.8338 0.8338 0.9500 0 1
440.00 0.8333 0.8333 0.9000 1 0
440.25 0.8333 0.8333 0.9000 1 0
440.50 0.8333 0.8333 0.9000 1 0
440.75 0.8333 0.8333 0.9000 1 0
441.00 0.8333 0.8333 0.9000 1 0
441.25 0.8333 0.8333 0.9000 1 0
441.50 0.8333 0.8333 0.9000 1 0
441.75 0.8333 0.8333 0.9000 1 0
442.00 0.8333 0.8333 0.9000 1 0
442.25 0.8333 0.8333 0.9000 1 0
442.50 0.8333 0.8333 0.9000 1 0
442.75 0.8333 0.8333 0.9000 1 0
443.00 0.8333 0.8333 0.9000 1 0
443.25 0.8333 0.8333 0.9000 1 0
443.50 0.8333 0.8333 0.9000 1 0
443.75 0.8333 0.8333 0.9000 1 0
444.00 0.8333 0.8333 0.9000 1 0
444.25 0.8333 0.8333 0.9000 1 0
444.50 0.8333 0.8333 0.9000 1 0
444.75 0.8333 0.8333 0.9000 1 0
445.00 0.8333 0.8333 0.9000 1 0
445.25 0.8333 0.8333 0.9000 1 0
445.50 0.8333 0.8333 0.9000 1 0
445.75 0.8333 0.8333 0.9000 1 0
446.00 0.8333 0.8333 0.9000 1 0
446.25 0.8333 0.8333 0.9000 1 0
446.50 0.8333 0.8333 0.9000 1 0
446.75 0.8333 0.8333 0.9000 1 0
447.00 0.8333 0.8333 0.9000 1 0
447.25 0.8333 0.8333 0.9000 1 0
447.50 0.8333 0.8333 0.9000 1 0
447.75 0.8333 0.8333 0.9000 1 0
448.00 0.8333 0.8333 0.9000 1 0
448.25 0.8333 0.8333 0.9000 1 0
448.50 0.8333 0.8333 0.9000 1 0
448.75 0.8333 0.8333 0.9000 1 0
449.00 0.8333 0.8333 0.9000 1 0
449.25 0.8333 0.8333 0.9000 1 0
449.50 0.8333 0.8333 0.9000 1 0
449.75 0.8333 0.8333 0.9000 1 0
450.00 0.8333 0.8333 0.9000 1 0
450.25 0.8333 0.8333 0.9000 1 0
450.50 0.8333 0.8333 0.9000 1 0
450.75 0.8333 0.8333 0.9000 1 0
451.00 0.8333 0.8333 0.9000 1 0
451.25 0.8333 0.8333 0.9000 1 0
451.50 0.8333 0.8333 0.9000 1 0
451.75 0.8333 0.8333 0.9000 1 0
452.00 0.8333 0.8333 0.9000 1 0
452.25 0.8333 0.8333 0.9000 1 0
452.50 0.8333 0.8333 0.9000 1 0
452.75 0.8333 0.8333 0.9000 1 0
453.00 0.8333 0.8333 0.9000 1 0
453.25 0.8333 0.8333 0.9000 1 0
453.50 0.8333 0.8333 0.9000 1 0
453.75 0.8333 0.8333 0.9000 1 0
454.00 0.8333 0.8333 0.9000 1 0
454.25 0.8333 0.8333 0.9000 1 0
454.50 0.8333 0.8333 0.9000 1 0
454.75 0.8333 0.8333 0.9000 1 0
455.00 0.8333 0.8333 0.9000 1 0


==> format_v1v2.dat <==
y v1 v2 floor v1max grp label
0 8.60 0.00 0 8.60 harmless {\LaTeX{} exponents}
1 4.55 0.00 0 9.09 harmless {Output in a \texttt{markdown} fence}
2 5.82 0.00 0 10.49 harmless {Bold split word by word}
3 5.37 0.00 0 21.49 harmless {Everything written as HTML}
4 21.05 0.00 0 33.18 harmless {Setext headings}
5 21.28 0.00 0 66.94 harmless {\texttt{\_\_bold\_\_} and \texttt{\_italic\_}}
6 3.58 6.00 5 4.55 weak {Parent and child headings swapped}
7 2.57 19.09 10 2.57 weak {Exponent written as subscript}
8 1.59 14.55 10 1.59 weak {Exponent lost ($10^9\to109$)}
9 5.88 15.56 10 5.88 weak {Strikethrough lost}
10 0.00 5.00 5 0.00 blind {List nesting flattened}
11 0.00 8.18 5 0.00 blind {List items run together}
12 0.00 5.00 5 0.00 blind {Body paragraph turned into heading}
13 0.00 10.56 5 0.00 blind {Insertion underline lost (redline)}
14 0.00 10.00 10 0.00 blind {Digit turned into exponent}
15 0.00 10.00 10 0.00 blind {Live text struck through}


==> layout_dup.dat <==
k v1 v1int v3 extras
1 100.00 100.00 100.00 0
2 83.33 100.00 50.00 12
3 83.33 100.00 33.33 24
4 83.33 100.00 25.00 36
5 83.33 100.00 20.00 48
6 83.33 100.00 16.67 60


==> layout_grow.dat <==
s iou v1 v1int v3 extras
1.00 1.0000 100.00 100.00 100.00 0
1.02 0.9612 100.00 100.00 100.00 0
1.04 0.9246 100.00 100.00 100.00 0
1.06 0.8900 100.00 100.00 97.50 0
1.08 0.8573 100.00 100.00 89.33 0
1.10 0.8264 100.00 100.00 82.23 0
1.12 0.7972 100.00 100.00 75.18 0
1.14 0.7695 100.00 100.00 68.27 0
1.16 0.7432 100.00 100.00 61.66 0
1.18 0.7182 100.00 100.00 55.38 0
1.20 0.6944 100.00 100.00 49.42 0
1.22 0.6719 100.00 100.00 43.75 0
1.24 0.6504 100.00 100.00 38.35 0
1.26 0.6299 100.00 100.00 33.65 0
1.28 0.6104 100.00 100.00 31.98 0
1.30 0.5917 100.00 100.00 28.63 0
1.32 0.5739 100.00 100.00 25.50 0
1.34 0.5569 100.00 100.00 22.59 0
1.36 0.5407 100.00 100.00 19.79 0
1.38 0.5251 100.00 100.00 17.03 0
1.40 0.5102 100.00 100.00 13.78 0
1.42 0.4959 100.00 100.00 8.45 0
1.44 0.4823 100.00 100.00 7.30 0
1.46 0.4691 100.00 100.00 6.14 0
1.48 0.4565 100.00 100.00 5.01 0
1.50 0.4444 100.00 100.00 4.01 0
1.52 0.4328 100.00 100.00 6.77 0
1.54 0.4217 100.00 100.00 6.09 0
1.56 0.4109 100.00 100.00 5.44 0
1.58 0.4006 100.00 100.00 4.89 0
1.60 0.3906 100.00 100.00 4.70 0
1.62 0.3810 100.00 100.00 4.70 0
1.64 0.3718 100.00 100.00 4.71 0
1.66 0.3629 100.00 100.00 6.16 0
1.68 0.3543 100.00 100.00 7.69 0
1.70 0.3460 100.00 100.00 8.04 0
1.72 0.3380 100.00 100.00 8.40 0
1.74 0.3303 100.00 100.00 8.76 0
1.76 0.3228 100.00 100.00 9.11 0
1.78 0.3156 100.00 100.00 9.26 0
1.80 0.3086 100.00 100.00 9.33 0
1.82 0.3019 100.00 100.00 9.01 0
1.84 0.2954 100.00 100.00 8.68 0
1.86 0.2891 100.00 100.00 10.91 0
1.88 0.2829 100.00 100.00 10.60 0
1.90 0.2770 100.00 100.00 10.30 0
1.92 0.2713 100.00 100.00 10.00 0
1.94 0.2657 100.00 100.00 9.70 0
1.96 0.2603 100.00 100.00 9.41 0
1.98 0.2551 100.00 100.00 9.11 0
2.00 0.2500 100.00 100.00 8.82 0
2.02 0.2451 100.00 100.00 8.53 0
2.04 0.2403 100.00 100.00 8.25 0
2.06 0.2356 100.00 100.00 7.96 0
2.08 0.2311 100.00 100.00 7.65 0
2.10 0.2268 100.00 100.00 6.95 0
2.12 0.2225 100.00 100.00 6.50 0
2.14 0.2184 100.00 100.00 6.06 0
2.16 0.2143 100.00 100.00 5.62 0
2.18 0.2104 100.00 100.00 5.18 0
2.20 0.2066 100.00 100.00 5.01 0
2.22 0.2029 100.00 100.00 4.77 0
2.24 0.1993 83.33 83.33 7.73 0
2.26 0.1958 83.33 83.33 7.89 0
2.28 0.1924 83.33 83.33 14.17 0
2.30 0.1890 83.33 83.33 16.96 0
2.32 0.1858 83.33 83.33 17.65 0
2.34 0.1826 83.33 83.33 18.34 0
2.36 0.1795 83.33 83.33 19.03 0
2.38 0.1765 83.33 83.33 19.73 0
2.40 0.1736 83.33 83.33 20.22 0
2.42 0.1708 83.33 83.33 20.55 0
2.44 0.1680 83.33 83.33 20.89 0
2.46 0.1652 75.00 75.00 21.22 0
2.48 0.1626 66.67 66.67 21.55 0
2.50 0.1600 50.00 50.00 5.71 0
2.52 0.1575 50.00 50.00 5.72 0
2.54 0.1550 50.00 50.00 5.74 0
2.56 0.1526 50.00 50.00 5.75 0
2.58 0.1502 50.00 50.00 5.77 0
2.60 0.1479 50.00 50.00 5.79 0


==> layout_junk.dat <==
n v1 v3 extras
0 100.00 100.00 0
5 100.00 86.34 5
10 100.00 79.61 10
15 100.00 71.84 15
20 100.00 67.48 19
25 100.00 61.68 24
30 100.00 59.01 28
35 100.00 55.27 33
40 100.00 52.31 37
45 100.00 48.93 42
50 100.00 45.84 47
55 100.00 43.01 52
60 100.00 41.08 56
65 100.00 39.02 61
70 100.00 37.23 66
75 100.00 35.56 71
80 100.00 34.10 76
85 100.00 32.66 81
90 100.00 31.45 86
95 100.00 29.81 91
100 100.00 28.66 96


==> layout_ramp.dat <==
iou v3 v1grow v1shrink
0.000 0.0000 0 0
0.005 0.0000 0 0
0.010 0.0000 0 0
0.015 0.0000 0 0
0.020 0.0000 0 0
0.025 0.0000 0 0
0.030 0.0000 0 0
0.035 0.0000 0 0
0.040 0.0000 0 0
0.045 0.0000 0 0
0.050 0.0000 0 0
0.055 0.0000 0 0
0.060 0.0000 0 0
0.065 0.0000 0 0
0.070 0.0000 0 0
0.075 0.0000 0 0
0.080 0.0000 0 0
0.085 0.0000 0 0
0.090 0.0000 0 0
0.095 0.0000 0 0
0.100 0.0000 0 0
0.105 0.0000 0 0
0.110 0.0000 0 0
0.115 0.0000 0 0
0.120 0.0000 0 0
0.125 0.0000 0 0
0.130 0.0000 0 0
0.135 0.0000 0 0
0.140 0.0000 0 0
0.145 0.0000 0 0
0.150 0.0000 0 0
0.155 0.0000 0 0
0.160 0.0000 0 0
0.165 0.0000 0 0
0.170 0.0000 0 0
0.175 0.0000 0 0
0.180 0.0000 0 0
0.185 0.0000 0 0
0.190 0.0000 0 0
0.195 0.0000 0 0
0.200 0.0000 1 0
0.205 0.0000 1 0
0.210 0.0000 1 0
0.215 0.0000 1 0
0.220 0.0000 1 0
0.225 0.0000 1 0
0.230 0.0000 1 0
0.235 0.0000 1 0
0.240 0.0000 1 0
0.245 0.0000 1 0
0.250 0.0000 1 0
0.255 0.0000 1 0
0.260 0.0000 1 0
0.265 0.0000 1 0
0.270 0.0000 1 0
0.275 0.0000 1 0
0.280 0.0000 1 0
0.285 0.0000 1 0
0.290 0.0000 1 0
0.295 0.0000 1 0
0.300 0.0000 1 0
0.305 0.0000 1 0
0.310 0.0000 1 0
0.315 0.0000 1 0
0.320 0.0000 1 0
0.325 0.0000 1 0
0.330 0.0000 1 0
0.335 0.0000 1 0
0.340 0.0000 1 0
0.345 0.0000 1 0
0.350 0.0000 1 0
0.355 0.0000 1 0
0.360 0.0000 1 0
0.365 0.0000 1 0
0.370 0.0000 1 0
0.375 0.0000 1 0
0.380 0.0000 1 0
0.385 0.0000 1 0
0.390 0.0000 1 0
0.395 0.0000 1 0
0.400 0.0000 1 0
0.405 0.0000 1 0
0.410 0.0000 1 0
0.415 0.0000 1 0
0.420 0.0000 1 0
0.425 0.0000 1 0
0.430 0.0000 1 0
0.435 0.0000 1 0
0.440 0.0000 1 0
0.445 0.0000 1 0
0.450 0.0000 1 0
0.455 0.0000 1 0
0.460 0.0000 1 0
0.465 0.0000 1 0
0.470 0.0000 1 0
0.475 0.0000 1 0
0.480 0.0000 1 0
0.485 0.0000 1 0
0.490 0.0000 1 0
0.495 0.0000 1 0
0.500 0.0000 1 1
0.505 0.0125 1 1
0.510 0.0250 1 1
0.515 0.0375 1 1
0.520 0.0500 1 1
0.525 0.0625 1 1
0.530 0.0750 1 1
0.535 0.0875 1 1
0.540 0.1000 1 1
0.545 0.1125 1 1
0.550 0.1250 1 1
0.555 0.1375 1 1
0.560 0.1500 1 1
0.565 0.1625 1 1
0.570 0.1750 1 1
0.575 0.1875 1 1
0.580 0.2000 1 1
0.585 0.2125 1 1
0.590 0.2250 1 1
0.595 0.2375 1 1
0.600 0.2500 1 1
0.605 0.2625 1 1
0.610 0.2750 1 1
0.615 0.2875 1 1
0.620 0.3000 1 1
0.625 0.3125 1 1
0.630 0.3250 1 1
0.635 0.3375 1 1
0.640 0.3500 1 1
0.645 0.3625 1 1
0.650 0.3750 1 1
0.655 0.3875 1 1
0.660 0.4000 1 1
0.665 0.4125 1 1
0.670 0.4250 1 1
0.675 0.4375 1 1
0.680 0.4500 1 1
0.685 0.4625 1 1
0.690 0.4750 1 1
0.695 0.4875 1 1
0.700 0.5000 1 1
0.705 0.5125 1 1
0.710 0.5250 1 1
0.715 0.5375 1 1
0.720 0.5500 1 1
0.725 0.5625 1 1
0.730 0.5750 1 1
0.735 0.5875 1 1
0.740 0.6000 1 1
0.745 0.6125 1 1
0.750 0.6250 1 1
0.755 0.6375 1 1
0.760 0.6500 1 1
0.765 0.6625 1 1
0.770 0.6750 1 1
0.775 0.6875 1 1
0.780 0.7000 1 1
0.785 0.7125 1 1
0.790 0.7250 1 1
0.795 0.7375 1 1
0.800 0.7500 1 1
0.805 0.7625 1 1
0.810 0.7750 1 1
0.815 0.7875 1 1
0.820 0.8000 1 1
0.825 0.8125 1 1
0.830 0.8250 1 1
0.835 0.8375 1 1
0.840 0.8500 1 1
0.845 0.8625 1 1
0.850 0.8750 1 1
0.855 0.8875 1 1
0.860 0.9000 1 1
0.865 0.9125 1 1
0.870 0.9250 1 1
0.875 0.9375 1 1
0.880 0.9500 1 1
0.885 0.9625 1 1
0.890 0.9750 1 1
0.895 0.9875 1 1
0.900 1.0000 1 1
0.905 1.0000 1 1
0.910 1.0000 1 1
0.915 1.0000 1 1
0.920 1.0000 1 1
0.925 1.0000 1 1
0.930 1.0000 1 1
0.935 1.0000 1 1
0.940 1.0000 1 1
0.945 1.0000 1 1
0.950 1.0000 1 1
0.955 1.0000 1 1
0.960 1.0000 1 1
0.965 1.0000 1 1
0.970 1.0000 1 1
0.975 1.0000 1 1
0.980 1.0000 1 1
0.985 1.0000 1 1
0.990 1.0000 1 1
0.995 1.0000 1 1
1.000 1.0000 1 1


==> results_cost.dat <==
group cost v2 label anchor
parser 0.03001 70.82 {} {center}
parser 0.02813 90.06 {LP Agentic Plus} {east}
parser 0.01250 86.05 {LP Agentic} {south east}
parser 0.03001 83.94 {Reducto} {south west}
parser 0.02501 83.19 {Extend Parse 2} {north west}
parser 0.01500 82.73 {Pulse Ultra 2} {north west}
parser 0.00625 81.59 {Extend Parse Light} {south}
parser 0.00375 84.59 {LP Cost Effective} {east}
parser 0.00438 76.90 {} {center}
parser 0.01000 81.29 {} {center}
parser 0.00400 81.05 {Datalab Balanced} {south}
parser 0.00400 78.28 {} {center}
parser 0.01000 76.76 {} {center}
parser 0.00100 71.63 {Reducto r-1-mini} {north west}
parser 0.02501 69.40 {} {center}
parser 0.02248 66.28 {} {center}
parser 0.01000 66.14 {} {center}
parser 0.00500 72.54 {} {center}
parser 0.00400 67.84 {} {center}
vlm 0.06492 85.74 {Claude Opus 5.5} {south}
vlm 0.02682 84.19 {Gemini 4 argon} {south east}
vlm 0.03116 77.06 {} {center}
vlm 0.01155 74.26 {} {center}
vlm 0.00127 73.47 {GPT-6 luna} {south west}
vlm 0.00160 74.49 {Muse Ember 1.0} {north west}
vlm 0.00296 69.12 {} {center}
vlm 0.00885 76.63 {} {center}
vlm 0.00845 75.59 {} {center}
vlm 0.00848 75.51 {} {center}
vlm 0.03130 73.78 {} {center}
vlm 0.00155 70.11 {} {center}
vlm 0.04968 74.73 {} {center}
vlm 0.04159 74.68 {} {center}
vlm 0.00389 62.72 {} {center}
vlm 0.00717 61.42 {} {center}


==> results_cost_frontier.dat <==
cost v2
0.00100 71.63
0.00127 73.47
0.00160 74.49
0.00375 84.59
0.01250 86.05
0.02813 90.06

